Adversarial Training is Not Ready for Robot Learning

Adversarial training is an effective method to train deep learning models that are resilient to norm-bounded perturbations, with the cost of nominal performance drop. While adversarial training appears to enhance the robustness and safety of a deep model deployed in open-world decision-critical applications, counterintuitively, it induces undesired behaviors in robot learning settings. In this paper, we show theoretically and experimentally that neural controllers obtained via adversarial training are subjected to three types of defects, namely transient, systematic, and conditional errors. We first generalize adversarial training to a safety-domain optimization scheme allowing for more generic specifications. We then prove that such a learning process tends to cause certain error profiles. We support our theoretical results by a thorough experimental safety analysis in a robot-learning task. Our results suggest that adversarial training is not yet ready for robot learning.

==> removed.txt <==

Adversarial training has been mainly studied in image classification settings \cite{biggio2013evasion,szegedy2013intriguing,goodfellow2014explaining,carlini2017adversarial,stutz2019disentangling,salman2020adversarially}, which exclusively focused on how much adversarial training trades nominal for robust test accuracy.
While these metrics resemble the performance in static image classification tasks, robotic control tasks are inherently continuous and highly dynamic. 
Consequently, pure accuracy might not reflect the underlying performance of a robotic system accurately.
For instance, for closed control-loop, stability might be the highest priority, whereas faithfulness could be of high priority for a vehicle routing algorithm.

In this work, we study how the nominal inaccuracies introduced by adversarial training methods are distributed over the real-world behavior in vision-based robot learning tasks.

building a fundamental base for investigating their effectiveness in vision-based robot learning schemes, specially those settings which are safety-critical. For example, consider an autonomous carrier robot, with a  vision- and LiDAR-based neural network control module, assisting in a factory; it is highly desirable for the agent to generalize well to unseen workflow scenarios, but it is imperative to assure that the agent performs safely and robustly. In these settings, safety-domain learning algorithms, such as adversarial training and its generalizations come across as a natural solution. 

Existing research . 

Specifically, we claim that:

\vspace{+1.5mm}
\textit{Adversarial training is not yet ready for robot learning.}
\vspace{+1.5mm}

\noindent More precisely, when a vision-based agent, trained by adversarial training, is deployed in a closed-loop interactive environment, it can encounter three types of errors (transient, systematic, and conditional) that significantly alter the agent's behavior in corner cases. 

Recall that in supervised learning, we train regression models and classifiers to solely minimize (distributional) loss, which is then reported as the average of test errors. In robot learning contexts, additionally, the type of the occurred errors is salient. For example, a neural controller that operates in a high-frequency feedback loop might tolerate single errors as incorrect outputs that can be recovered in the next cycle. A small but systematic drift for such a neural controller, on the other hand, may lead to a non-optimal or even an unstable feedback loop. Contrarily, a low frequency-mode neural controller might be tolerant to drifts and more sensitive to sporadic errors. 

Here, we theoretically prove that adversarial training gives rise to special dynamical error profiles that we thoroughly investigate. As a result of these errors, trained robots face difficulties to satisfy their objectives when they are deployed in the environment. These errors do not occur for agents trained with standard ERM. Our results suggest that the deployment of solely vision-based adversarial learning process in robot learning schemes requires special attention as these learning processes generate unforeseen error profiles. 

To corroborate our theory, we construct a generalized adversarial training scheme. Then, by minimal assumptions on the boundedness of the total training loss, we show that adversarial training tends to cause conditional errors (Theorem \ref{thm:safety}). We then set up an experimental framework to validate our claims. We explore error profiles that emerges from various safety specifications on the safety-domain training process of a vision-based mobile robot. The experiment is about using gestures to trigger the command-following behavior of a robot, by pixel and Lidar inputs. Adversarial training trips the system and gets it to pick the wrong behavior at the wrong time. Our empirical evaluations confirm that safety-domain training of neural controllers requires rethinking before being used in robot learning testbeds. 

%Deep neural networks trained via standard empirical risk minimization are well-performing on average but come without any worst-case guarantees.
%Adversarial and safety-domain training techniques take some notion of worst-case behavior into account. However, these methods yield networks with lower accuracy than network trained in a standard fashion.
%For instance, on the well-studied CIFAR-10 benchmark, the top-performing networks achieve over 99\% accuracy, whereas the best certified robust networks saturate at around 50\% accuracy.
%For robotic learning schemes, this opens the question if we should prefer a top-performing but potentially unsafe or a worse-performing but robust or provably safe network.





\begin{theorem}
\label{thm:safety}
[Safety-domain training is not immune to conditional errors]
Let $f$ be a neural network, $\mathcal{L}$ be a loss function, $\{(\bar{x}_i,\bar{y}_i)|i=1,2,\dots m\}$ be the test data, and $\theta$ be the weights obtained by Algorithm \ref{algorithm:safety} on training data $\{(x_i,y_i)|i=1,2,\dots n\}$ and the safety-domains $\{(D_i,z_i)|i=1,2,\dots k\}$ with the safety threshold $\delta$. Moreover, let $0 < \lambda\leq 1$ and $2\delta$ being a lower bound of the total training loss in Equation (\ref{eq:defsafety}). Then $f_\theta$ suffers from a conditional error on 
\begin{equation}
    \Big(\bigcup_{j=1}^{k} (z_i, D_i)\Big)^c
\end{equation}
\end{theorem}
\begin{proof}
We have
\begin{align*}
    \frac{1}{n} \sum_{i=1}^{n} \mathcal{L}\big(y_i, f_\theta(x_i)\big) +\lambda   \frac{1}{k} \sum_{i=1}^{k} \max_{\Tilde{x_i} \in D_i} \mathcal{L}\big(z_i,f_\theta(\Tilde{x_i})\big) > 2\delta \\
    \frac{1}{m} \sum_{i=1}^{m} \mathcal{L}\big(\bar{y}_i, f_\theta(\bar{x}_i)\big) +\lambda   \frac{1}{k} \sum_{i=1}^{k} \max_{\Tilde{x_i} \in D_i} \mathcal{L}\big(z_i,f_\theta(\Tilde{x_i})\big) > 2\delta \\
     \frac{1}{m} \sum_{i=1}^{m} \mathcal{L}\big(\bar{y}_i, f_\theta(\bar{x}_i)\big)  +\lambda   \frac{1}{k} \sum_{i=1}^{k} \delta  > 2 \delta\\
  \frac{1}{m} \sum_{i=1}^{m} \mathcal{L}\big(\bar{y}_i, f_\theta(\bar{x}_i)\big)  > \delta (2-\lambda)\\
    \frac{1}{m} \sum_{i=1}^{m} \mathcal{L}\big(\bar{y}_i, f_\theta(\bar{x}_i)\big) > \delta,
\end{align*}
which, together with the termination condition of Algorithm \ref{algorithm:safety}
\begin{align*}
     \max_{i=1\dots k} \max_{x \in D_i} \mathcal{L}\big(z_i,f_\theta(x)\big) < \delta\\
     \frac{1}{k} \sum_{i=1}^{k} \frac{1}{|D_i|} \sum_{x\in D_i}^{} \mathcal{L}\big(z_i,f_\theta(x)\big) < \delta
\end{align*}
shows the claim.
\end{proof}




%Moreover, we assume $(x_1,y_1), (x_2,y_2)$ to be two training samples with $x_1 \in D_1$, $y_1=z_1$, and $x_2 \notin D_i, i=1,\dots k$.
%Then I) $(x_1,y_1)$ accrues a higher contribution to the training objective than $(x_2,y_2)$ and II) $\mathcal{L}(y_1,f_\theta(x_1))$ is upper bounded while $\mathcal{L}(y_2,f_\theta(x_2))$ is unbounded.

%\end{theorem}
\begin{proof}
For claim I) we have
\begin{align*}
   & \frac{1}{n}\mathcal{L}\big(y_1,f_\theta(x_1)\big) + \lambda \frac{1}{k} \max_{\Tilde{x} \in D_1} \mathcal{L}\big(z_1,f_\theta(\Tilde{x})\big)\\
   \geq & \frac{1}{n}\mathcal{L}\big(y_1,f_\theta(x_1)\big) + \lambda \frac{1}{k} \mathcal{L}\big(y_1,f_\theta(x_1)\big) \\
   = & ( \frac{1}{n} +  \lambda \frac{1}{k}) \mathcal{L}\big(y_1,f_\theta(x_1)\big),
\end{align*}
compared to
\begin{align*}
     \frac{1}{n}  \mathcal{L}\big(y_2,f_\theta(x_2)\big),
\end{align*}
for $(x_2,y_2)$.

For claim II) we have
\begin{align*}
     \mathcal{L}\big(y_1,f_\theta(x_1)\big) &\leq \max_{\Tilde{x} \in D_1} \mathcal{L}\big(z_1,f_\theta(\Tilde{x})\big)\\
     & \leq \max_i \max_{\Tilde{x} \in D_i} \mathcal{L}\big(z_i,f_\theta(\Tilde{x})\big)\\
     & = \delta,
\end{align*}
which shows the claim.
\end{proof}
